Low-ionization structures in planetary nebulae -- II. Densities, temperatures, abundances and excitation of 6 PNe

Here we present the spatially resolved study of six Galactic planetary nebulae (PNe), namely IC 4593, Hen 2-186, Hen 2-429, NGC 3918, NGC 6543 and NGC 6905, from intermediate-resolution spectra of the 2.5 m Isaac Newton Telescope and the 1.54 m Danish telescope. The physical conditions (electron densities, N$_{e}$, and temperatures, T$_{e}$), chemical compositions and dominant excitation mechanisms for the different regions of these objects are derived, in an attempt to go deeper on the knowledge of the low-ionization structures (LISs) hosted by these PNe. We reinforce the previous conclusions that LISs are characterized by lower (or at most equal) N$_{e}$ than their associated rims and shells. As for the T$_{e}$, we point out a \textit{possible} different trend between the N and O diagnostics. T$_e$[NII] does not show significant variations throughout the nebular components, whereas T$_e$[OIII] appears to be slightly higher for LISs. The much larger uncertainties associated with the T$_e$[OIII] of LISs do not allow robust conclusions. Moreover, the chemical abundances show no variation from one to another PN components, not even contrasting LISs with rims and shells, as also found in a number of other works. By discussing the ionization photon flux due to shocks and stellar radiation, we explore the possible mechanisms responsible for the excitation of LISs. We argue that the presence of shocks in LISs is not negligible, although there is a strong dependence on the orientation of the host PNe and LISs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
